SelectFormer: Private and Practical Data Selection for Transformers

Critical to a free data market is $\textit{private data selection}$, i.e. the model owner selects and then appraises training data from the data owner before both parties commit to a transaction. To keep the data and model private, this process shall evaluate the target model to be trained over Multi-Party Computation (MPC). While prior work suggests that evaluating Transformer-based models over MPC is prohibitively expensive, this paper makes it practical for the purpose of data selection. Our contributions are three: (1) a new pipeline for private data selection over MPC; (2) emulating high-dimensional nonlinear operators with low-dimension MLPs, which are trained on a small sample of the data of interest; (3) scheduling MPC in a parallel, multiphase fashion. We evaluate our method on diverse Transformer models and NLP/CV benchmarks. Compared to directly evaluating the target model over MPC, our method reduces the delay from thousands of hours to tens of hours, while only seeing around 0.20% accuracy degradation from training with the selected data.

==> memo_on_authors.txt <==
9/27/23  befores iclr submission

Xu Ouyang*, Changhong Yang*, Felix Lin, Yangfeng Ji

=* equal contribution

XO: Overall model architectures, experiments, and writing
CY: MPC-related design, experiments, and writing
FL and YJ: supervision








==> scripts/0000-README-scripts-FL.txt <==

Right now, only Windows is supported. 

For Mac, calling word/pptx may be possible via Apple Script


KNOWN ISSUES

Problem: 
The scripts sometimes may run slow, taking very long launch the Word instances (via RPC). 

Possible reason: 
This is likely b/c Word tries to contacting some Internet services (?) which takes long to respond. 
Oddly, manually launch Word may not see such a symptom. 

Mitigation: 
Turn off Internet, e.g. putting the computer into "airplane" mode. The problem might go away. 





==> scripts/REAMDE.txt <==
pdfcrop comes from the texlive distro

==> scripts/linux/README-FL.txt <==
# to install dep: 
# apt get install libreoffice-writer libreoffice-impress pdftk-java texlive-extra-utils


==> scripts/old/backup_scriptsa/0000-README-scripts-FL.txt <==

Right now, only Windows is supported. 

For Mac, calling word/pptx may be possible via Apple Script


KNOWN ISSUES

Problem: 
The scripts sometimes may run slow, taking very long launch the Word instances (via RPC). 

Possible reason: 
This is likely b/c Word tries to contacting some Internet services (?) which takes long to respond. 
Oddly, manually launch Word may not see such a symptom. 

Mitigation: 
Turn off Internet, e.g. putting the computer into "airplane" mode. The problem might go away. 




